The Peculiar Periodic YSO WL 4 in Rho Ophiuchus

We present the discovery of 130.87 day periodic near-infrared flux variability for the Class II T Tauri star WL 4 (= 2MASS J16271848-2429059, ISO-Oph 128). Our data are from the 2MASS Calibration Point Source Working Database, and constitute 1580 observations in J, H and Ks of a field in Rho Ophiuchus used to calibrate the 2MASS All-Sky Survey. We identify a light curve for WL 4 with eclipse amplitudes of ~0.4 mag lasting more than one-quarter the period, and color variations in J-H and H-Ks of ~0.1 mag. The long period cannot be explained by stellar rotation. We propose that WL 4 is a triple YSO system, with an inner binary orbital period of 130.87 days. We posulate that we are observing each component of the inner binary alternately being eclipsed by a circum-binary disk with respect to our line of sight. This system will be useful in investigating terrestrial zone YSO disk properties and dynamics at ~1 Myr.

==> response.txt <==
Referee Report Response Cover Letter

Quoth:

The authors are to be commended for their improvements in presentation.
I now have a better understanding of the overall logic and analysis.  

My only remaining concern is the lack of discussion of the variability in
color which accompanies the variability in amplitude.  Color excursions
seem to occur in the entry/exit phases of the eclipses.  This does not
seem entirely consistent with a 3-component model in which
all stars have the same mass.

I leave it to the authors and the editor to determine when this issue has
been addressed adequately in a sentence or two.  At a minimum, just
mentioning the further complexity implied by color variation, perhaps
something related to the disk or to near-circumstellar extinction should
be adequate.

...

The referee makes a valuable comment on a piece of the discussion we forgot to include.

We add to Section 3.3, para 2, the following sentences:

The color variations occur during the ingress and egress phases of the eclipses, and we do not model this additional complexity.  The color changes may indicate a slight difference in spectral types for WL 4a and b, or may be due to varying scattered light flux.

And we add to Section 4.3:

Kusakabe et al. (2005) attribute the reddening for KH-15D to changes in the scattered light flux.
